Dynamical regimes of CCN activation in adiabatic air parcels

Ubiquitous, yet elusive to a complete understanding: Tiny, warm clouds with faint visual signatures play a critical role in Earth's energy balance. These "twilight clouds", as they are sometimes called, form under weak updraft conditions. Their constituent particles exist in a precarious state, teetering between hazy wisps and activated droplets. This delicate thermodynamic balance creates a limited reservoir of supersaturation, which activated droplets readily consume. Our research presents a novel approach, solving coupled equations for particle growth (K\"ohler's equation) and supersaturation change. This reveals previously unconsidered activation states for these clouds. Additionally, the analysis predicts conditions where particles can exhibit self-sustained oscillations between haze and activated droplet states.

==> README_copernicus_package_7_7.txt <==
File: README_copernicus_package_7_7.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.7, 3 January 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.11, 3 January 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 15 March 2023
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
